Discovering Episodes with Compact Minimal Windows

Discovering the most interesting patterns is the key problem in the field of pattern mining. While ranking or selecting patterns is well-studied for itemsets it is surprisingly under-researched for other, more complex, pattern types. In this paper we propose a new quality measure for episodes. An episode is essentially a set of events with possible restrictions on the order of events. We say that an episode is significant if its occurrence is abnormally compact, that is, only few gap events occur between the actual episode events, when compared to the expected length according to the independence model. We can apply this measure as a post-pruning step by first discovering frequent episodes and then rank them according to this measure. In order to compute the score we will need to compute the mean and the variance according to the independence model. As a main technical contribution we introduce a technique that allows us to compute these values. Such a task is surprisingly complex and in order to solve it we develop intricate finite state machines that allow us to compute the needed statistics. We also show that asymptotically our score can be interpreted as a P-value. In our experiments we demonstrate that despite its intricacy our ranking is fast: we can rank tens of thousands episodes in seconds. Our experiments with text data demonstrate that our measure ranks interpretable episodes high.

==> addresstopnodecnt.dat <==
4.9
3.5
3.8
3.3
3.4
3.1
3.2
3.0
3.1
3.1
3.0
3.2
3.2
2.6
2.6
2.6
2.9
3.0
3.0
2.7
3.0
2.9
2.6
2.5
2.8
3.1
2.9
3.0
2.9
2.9
2.8
2.6
2.9
2.7
3.0
3.1
3.0
3.0
2.6
3.0
2.9
2.7
2.7
2.4
2.7
2.7
2.9
2.9
2.9
3.1
2.8
3.0
3.1
2.7
2.7
2.5
2.7
2.7
2.7
2.5
2.6
2.5
2.4
2.6
2.6
2.7
2.5
2.7
2.5
2.5
2.5
2.8
2.7
2.9
2.6
2.6
2.5
2.7
2.4
2.5
2.5
2.6
2.8
2.2
2.4
2.7
2.5
2.6
2.9
2.6
2.5
2.4
2.4
2.4
2.7
2.4
2.5
2.5
2.7
2.5


==> addresstoptype.dat <==
0 0.315789473684 0.49043062201
418 0.322966507177 0.617224880383
836 0.296650717703 0.696172248804
1254 0.267942583732 0.657894736842
1672 0.267942583732 0.710526315789
2090 0.263157894737 0.72966507177
2508 0.311004784689 0.789473684211
2926 0.346889952153 0.808612440191
3344 0.366028708134 0.83971291866
3762 0.344497607656 0.825358851675
4180 0.33971291866 0.856459330144
4598 0.337320574163 0.846889952153
5016 0.33971291866 0.861244019139
5434 0.366028708134 0.83014354067
5852 0.320574162679 0.822966507177
6270 0.334928229665 0.875598086124
6688 0.351674641148 0.863636363636
7106 0.401913875598 0.861244019139
7524 0.327751196172 0.842105263158
7942 0.370813397129 0.863636363636
8360 0.275119617225 0.856459330144
8778 0.354066985646 0.844497607656
9196 0.296650717703 0.820574162679
9614 0.370813397129 0.844497607656
10032 0.344497607656 0.834928229665
10450 0.325358851675 0.827751196172
10868 0.354066985646 0.870813397129
11286 0.299043062201 0.822966507177
11704 0.334928229665 0.83014354067
12122 0.301435406699 0.827751196172
12540 0.344497607656 0.782296650718
12958 0.301435406699 0.767942583732
13376 0.33971291866 0.806220095694
13794 0.320574162679 0.801435406699
14212 0.342105263158 0.765550239234
14630 0.289473684211 0.72966507177
15048 0.275119617225 0.686602870813
15466 0.308612440191 0.700956937799
15884 0.296650717703 0.665071770335
16302 0.272727272727 0.650717703349
16720 0.22966507177 0.519138755981
17138 0.193779904306 0.456937799043
17556 0.167464114833 0.409090909091
17974 0.186602870813 0.416267942584
18392 0.184210526316 0.44976076555
18810 0.210526315789 0.425837320574
19228 0.174641148325 0.44976076555
19646 0.174641148325 0.464114832536
20064 0.174641148325 0.459330143541
20482 0.200956937799 0.492822966507
20900 0.165071770335 0.44019138756
21318 0.167464114833 0.421052631579
21736 0.172248803828 0.495215311005
22154 0.174641148325 0.492822966507
22572 0.165071770335 0.459330143541
22990 0.157894736842 0.49043062201
23408 0.179425837321 0.507177033493
23826 0.184210526316 0.507177033493
24244 0.172248803828 0.502392344498
24662 0.205741626794 0.502392344498
25080 0.200956937799 0.507177033493
25498 0.234449760766 0.586124401914
25916 0.217703349282 0.555023923445
26334 0.224880382775 0.590909090909
26752 0.232057416268 0.667464114833
27170 0.227272727273 0.636363636364
27588 0.265550239234 0.655502392344
28006 0.277511961722 0.662679425837
28424 0.260765550239 0.693779904306
28842 0.382775119617 0.765550239234
29260 0.382775119617 0.827751196172
29678 0.368421052632 0.83014354067
30096 0.387559808612 0.815789473684
30514 0.382775119617 0.866028708134
30932 0.38995215311 0.863636363636
31350 0.418660287081 0.901913875598
31768 0.416267942584 0.897129186603
32186 0.435406698565 0.921052631579
32604 0.435406698565 0.944976076555
33022 0.421052631579 0.973684210526
33440 0.425837320574 0.971291866029
33858 0.473684210526 0.947368421053
34276 0.44019138756 0.959330143541
34694 0.423444976077 0.966507177033
35112 0.480861244019 0.988038277512
35530 0.437799043062 0.99043062201
35948 0.5 0.99043062201
36366 0.435406698565 0.983253588517
36784 0.478468899522 0.995215311005
37202 0.473684210526 0.992822966507
37620 0.492822966507 0.997607655502
38038 0.387559808612 1.0
38456 0.454545454545 1.0
38874 0.435406698565 1.0
39292 0.425837320574 1.0
39710 0.425837320574 1.0
40128 0.387559808612 1.0
40546 0.375598086124 1.0
40964 0.33014354067 1.0
41382 0.327751196172 1.0


==> jmlrtopnodecnt.dat <==
4.0
3.9
3.8
3.9
4.0
3.7
3.7
3.5
3.5
3.4
3.1
3.4
3.3
3.2
3.2
3.3
3.3
3.4
3.2
3.5
3.3
3.3
3.3
3.2
3.3
2.9
3.1
2.8
2.7
2.8
2.5
2.5
2.9
2.7
2.5
2.7
2.7
2.5
2.5
2.9
3.0
2.8
2.9
2.5
2.7
2.8
2.9
2.7
2.9
2.6
2.5
2.5
2.9
2.8
2.7
2.6
2.8
2.5
3.0
2.7
3.0
2.5
2.8
2.6
3.0
2.7
2.8
2.9
2.4
2.7
2.8
2.6
2.6
2.6
2.5
2.9
2.7
2.7
2.8
2.6
2.9
2.7
2.7
2.6
2.5
2.8
2.4
2.2
2.5
2.7
2.7
2.7
2.3
2.8
2.6
2.9
2.5
2.5
2.6
2.8


==> jmlrtoptype.dat <==
0 0.262068965517 0.296551724138
145 0.144827586207 0.303448275862
290 0.337931034483 0.544827586207
435 0.262068965517 0.613793103448
580 0.262068965517 0.565517241379
725 0.296551724138 0.620689655172
870 0.303448275862 0.662068965517
1015 0.2 0.6
1160 0.234482758621 0.593103448276
1305 0.220689655172 0.606896551724
1450 0.165517241379 0.558620689655
1595 0.2 0.641379310345
1740 0.193103448276 0.586206896552
1885 0.193103448276 0.634482758621
2030 0.255172413793 0.71724137931
2175 0.220689655172 0.68275862069
2320 0.151724137931 0.703448275862
2465 0.262068965517 0.765517241379
2610 0.234482758621 0.731034482759
2755 0.28275862069 0.724137931034
2900 0.2 0.696551724138
3045 0.227586206897 0.737931034483
3190 0.275862068966 0.820689655172
3335 0.220689655172 0.779310344828
3480 0.275862068966 0.772413793103
3625 0.310344827586 0.758620689655
3770 0.337931034483 0.827586206897
3915 0.275862068966 0.772413793103
4060 0.241379310345 0.786206896552
4205 0.262068965517 0.793103448276
4350 0.296551724138 0.793103448276
4495 0.28275862069 0.793103448276
4640 0.2 0.820689655172
4785 0.303448275862 0.8
4930 0.234482758621 0.765517241379
5075 0.241379310345 0.834482758621
5220 0.337931034483 0.868965517241
5365 0.379310344828 0.820689655172
5510 0.248275862069 0.765517241379
5655 0.289655172414 0.813793103448
5800 0.28275862069 0.855172413793
5945 0.31724137931 0.772413793103
6090 0.31724137931 0.848275862069
6235 0.296551724138 0.834482758621
6380 0.337931034483 0.848275862069
6525 0.31724137931 0.848275862069
6670 0.379310344828 0.834482758621
6815 0.296551724138 0.793103448276
6960 0.337931034483 0.841379310345
7105 0.310344827586 0.793103448276
7250 0.372413793103 0.806896551724
7395 0.344827586207 0.834482758621
7540 0.351724137931 0.834482758621
7685 0.303448275862 0.758620689655
7830 0.289655172414 0.8
7975 0.331034482759 0.813793103448
8120 0.344827586207 0.8
8265 0.393103448276 0.868965517241
8410 0.358620689655 0.834482758621
8555 0.310344827586 0.8
8700 0.4 0.834482758621
8845 0.365517241379 0.744827586207
8990 0.275862068966 0.772413793103
9135 0.358620689655 0.786206896552
9280 0.331034482759 0.793103448276
9425 0.331034482759 0.8
9570 0.344827586207 0.834482758621
9715 0.310344827586 0.758620689655
9860 0.324137931034 0.765517241379
10005 0.331034482759 0.758620689655
10150 0.289655172414 0.744827586207
10295 0.331034482759 0.793103448276
10440 0.303448275862 0.793103448276
10585 0.351724137931 0.737931034483
10730 0.331034482759 0.813793103448
10875 0.296551724138 0.710344827586
11020 0.310344827586 0.758620689655
11165 0.379310344828 0.806896551724
11310 0.268965517241 0.606896551724
11455 0.358620689655 0.71724137931
11600 0.386206896552 0.813793103448
11745 0.365517241379 0.668965517241
11890 0.303448275862 0.641379310345
12035 0.289655172414 0.641379310345
12180 0.296551724138 0.634482758621
12325 0.310344827586 0.689655172414
12470 0.275862068966 0.648275862069
12615 0.227586206897 0.627586206897
12760 0.220689655172 0.627586206897
12905 0.241379310345 0.648275862069
13050 0.268965517241 0.586206896552
13195 0.275862068966 0.606896551724
13340 0.28275862069 0.641379310345
13485 0.248275862069 0.620689655172
13630 0.365517241379 0.737931034483
13775 0.379310344828 0.820689655172
13920 0.475862068966 0.937931034483
14065 0.503448275862 0.958620689655
14210 0.503448275862 0.972413793103
14355 0.427586206897 1.0


==> mobytopnodecnt.dat <==
3.1
2.2
2.5
2.5
2.8
2.6
2.4
2.5
2.5
2.5
2.5
2.6
2.4
2.2
2.6
2.3
2.5
2.2
2.3
2.2
2.3
2.1
2.2
2.2
2.1
2.2
2.4
2.2
2.2
2.3
2.3
2.1
2.3
2.3
2.1
2.0
2.1
2.1
2.2
2.1
2.1
2.2
2.2
2.1
2.0
2.1
2.0
2.2
2.2
2.3
2.0
2.1
2.5
2.2
2.3
2.0
2.3
2.2
2.1
2.1
2.1
2.1
2.0
2.3
2.0
2.3
2.2
2.1
2.1
2.1
2.1
2.2
2.1
2.3
2.3
2.1
2.0
2.2
2.2
2.0
2.2
2.1
2.1
2.2
2.0
2.0
2.0
2.1
2.0
2.1
2.0
2.0
2.1
2.0
2.2
2.0
2.3
2.0
2.1
2.0


==> mobytoptype.dat <==
0 0.516666666667 0.716666666667
60 0.35 0.75
120 0.333333333333 0.766666666667
180 0.25 0.866666666667
240 0.35 0.9
300 0.316666666667 0.9
360 0.316666666667 0.916666666667
420 0.35 0.966666666667
480 0.433333333333 0.866666666667
540 0.3 0.9
600 0.35 0.933333333333
660 0.216666666667 0.933333333333
720 0.35 0.9
780 0.316666666667 0.9
840 0.416666666667 1.0
900 0.3 0.983333333333
960 0.383333333333 1.0
1020 0.4 1.0
1080 0.35 0.983333333333
1140 0.333333333333 0.966666666667
1200 0.266666666667 0.95
1260 0.366666666667 0.966666666667
1320 0.433333333333 0.983333333333
1380 0.283333333333 0.933333333333
1440 0.433333333333 0.966666666667
1500 0.433333333333 0.933333333333
1560 0.416666666667 0.95
1620 0.383333333333 1.0
1680 0.333333333333 0.966666666667
1740 0.35 0.966666666667
1800 0.25 0.95
1860 0.4 0.966666666667
1920 0.45 0.95
1980 0.333333333333 0.95
2040 0.483333333333 0.966666666667
2100 0.383333333333 0.966666666667
2160 0.483333333333 0.966666666667
2220 0.35 0.933333333333
2280 0.416666666667 0.966666666667
2340 0.316666666667 0.916666666667
2400 0.35 0.95
2460 0.4 0.966666666667
2520 0.4 0.933333333333
2580 0.366666666667 0.966666666667
2640 0.35 0.983333333333
2700 0.466666666667 0.983333333333
2760 0.3 0.933333333333
2820 0.416666666667 0.983333333333
2880 0.316666666667 0.966666666667
2940 0.316666666667 0.983333333333
3000 0.433333333333 0.95
3060 0.416666666667 0.966666666667
3120 0.3 0.95
3180 0.366666666667 0.883333333333
3240 0.366666666667 0.933333333333
3300 0.266666666667 0.783333333333
3360 0.316666666667 0.733333333333
3420 0.3 0.883333333333
3480 0.3 0.916666666667
3540 0.316666666667 0.816666666667
3600 0.416666666667 0.933333333333
3660 0.45 0.866666666667
3720 0.266666666667 0.933333333333
3780 0.316666666667 0.95
3840 0.233333333333 0.916666666667
3900 0.333333333333 0.866666666667
3960 0.316666666667 0.916666666667
4020 0.4 0.95
4080 0.266666666667 0.833333333333
4140 0.383333333333 0.933333333333
4200 0.333333333333 0.933333333333
4260 0.416666666667 0.933333333333
4320 0.383333333333 0.966666666667
4380 0.466666666667 0.966666666667
4440 0.366666666667 1.0
4500 0.45 0.95
4560 0.483333333333 0.983333333333
4620 0.4 0.983333333333
4680 0.35 1.0
4740 0.366666666667 1.0
4800 0.35 1.0
4860 0.5 1.0
4920 0.516666666667 1.0
4980 0.5 1.0
5040 0.333333333333 1.0
5100 0.383333333333 1.0
5160 0.45 1.0
5220 0.4 1.0
5280 0.55 1.0
5340 0.433333333333 1.0
5400 0.45 1.0
5460 0.483333333333 1.0
5520 0.383333333333 1.0
5580 0.433333333333 1.0
5640 0.333333333333 1.0
5700 0.25 1.0
5760 0.266666666667 1.0
5820 0.4 1.0
5880 0.2 1.0
5940 0.35 1.0


==> nsftopnodecnt.dat <==
5.4
4.7
4.5
4.2
4.9
4.6
4.6
4.5
4.1
4.4
4.0
4.4
4.4
4.6
4.0
4.0
4.4
3.8
3.6
4.6
4.2
4.2
4.1
3.8
4.2
3.9
4.5
3.5
3.7
4.1
3.7
3.4
3.6
3.7
3.4
3.6
3.3
3.6
4.2
3.7
3.6
3.1
3.6
3.2
3.2
3.7
3.1
3.7
3.8
3.4
3.6
3.4
3.9
3.1
3.4
3.4
3.3
3.4
3.6
3.5
2.9
3.5
3.5
3.9
3.2
2.9
3.6
3.2
3.3
3.4
3.8
3.2
3.7
3.5
2.7
3.4
3.5
3.0
3.8
3.1
3.2
3.3
3.4
3.0
3.4
3.1
3.4
3.1
3.8
3.2
3.0
3.4
3.6
3.1
3.8
3.6
3.2
3.1
3.5
3.2


==> nsftoptype.dat <==
0 0.321428571429 0.321428571429
28 0.178571428571 0.178571428571
56 0.0714285714286 0.0714285714286
84 0 0
112 0.107142857143 0.178571428571
140 0.214285714286 0.357142857143
168 0.0357142857143 0.107142857143
196 0.0714285714286 0.107142857143
224 0.107142857143 0.178571428571
252 0.142857142857 0.321428571429
280 0.142857142857 0.214285714286
308 0.0714285714286 0.357142857143
336 0.107142857143 0.178571428571
364 0.107142857143 0.214285714286
392 0.0714285714286 0.321428571429
420 0.107142857143 0.142857142857
448 0.0357142857143 0.321428571429
476 0.142857142857 0.285714285714
504 0.178571428571 0.357142857143
532 0.178571428571 0.392857142857
560 0.107142857143 0.285714285714
588 0.0714285714286 0.285714285714
616 0.0357142857143 0.178571428571
644 0.107142857143 0.25
672 0.142857142857 0.321428571429
700 0.0714285714286 0.214285714286
728 0.107142857143 0.321428571429
756 0.107142857143 0.428571428571
784 0.107142857143 0.392857142857
812 0.214285714286 0.5
840 0.142857142857 0.357142857143
868 0.0357142857143 0.25
896 0.0714285714286 0.357142857143
924 0 0.142857142857
952 0.0714285714286 0.464285714286
980 0.0357142857143 0.392857142857
1008 0.178571428571 0.25
1036 0.142857142857 0.285714285714
1064 0.214285714286 0.357142857143
1092 0.178571428571 0.464285714286
1120 0.0714285714286 0.321428571429
1148 0.142857142857 0.392857142857
1176 0.178571428571 0.321428571429
1204 0.178571428571 0.464285714286
1232 0.107142857143 0.285714285714
1260 0.0357142857143 0.428571428571
1288 0.178571428571 0.5
1316 0.0357142857143 0.321428571429
1344 0.142857142857 0.321428571429
1372 0.107142857143 0.214285714286
1400 0.0714285714286 0.428571428571
1428 0.178571428571 0.464285714286
1456 0.178571428571 0.392857142857
1484 0.142857142857 0.392857142857
1512 0.0714285714286 0.321428571429
1540 0.214285714286 0.392857142857
1568 0.214285714286 0.464285714286
1596 0.107142857143 0.428571428571
1624 0.321428571429 0.642857142857
1652 0.178571428571 0.392857142857
1680 0.178571428571 0.535714285714
1708 0.25 0.535714285714
1736 0.214285714286 0.428571428571
1764 0.25 0.642857142857
1792 0.214285714286 0.464285714286
1820 0.107142857143 0.392857142857
1848 0.178571428571 0.464285714286
1876 0.214285714286 0.5
1904 0.142857142857 0.321428571429
1932 0.142857142857 0.464285714286
1960 0.107142857143 0.321428571429
1988 0.142857142857 0.464285714286
2016 0.214285714286 0.5
2044 0.178571428571 0.321428571429
2072 0.142857142857 0.25
2100 0.142857142857 0.321428571429
2128 0.142857142857 0.321428571429
2156 0.321428571429 0.535714285714
2184 0.214285714286 0.321428571429
2212 0.142857142857 0.214285714286
2240 0.285714285714 0.5
2268 0.0714285714286 0.285714285714
2296 0.142857142857 0.357142857143
2324 0.178571428571 0.321428571429
2352 0.214285714286 0.321428571429
2380 0.25 0.357142857143
2408 0.214285714286 0.464285714286
2436 0.142857142857 0.214285714286
2464 0.0714285714286 0.178571428571
2492 0.107142857143 0.142857142857
2520 0.0714285714286 0.178571428571
2548 0.142857142857 0.25
2576 0.0714285714286 0.0714285714286
2604 0.0357142857143 0.107142857143
2632 0.107142857143 0.285714285714
2660 0.178571428571 0.285714285714
2688 0.178571428571 0.25
2716 0.285714285714 0.392857142857
2744 0.25 0.607142857143
2772 0.25 0.607142857143
2800 0.428571428571 0.964285714286


==> res_1000_e4.dat <==
0.0 0
0.0212750455373 0.01
0.0227322404372 0.02
0.024189435337 0.03
0.0248451730419 0.04
0.0259380692168 0.05
0.0273224043716 0.06
0.0273952641166 0.07
0.0283424408015 0.08
0.0288524590164 0.09
0.0300182149362 0.1
0.0300910746812 0.11
0.0314025500911 0.12
0.0324225865209 0.13
0.0324954462659 0.14
0.0325683060109 0.15
0.0335883424408 0.16
0.0336612021858 0.17
0.0343897996357 0.18
0.0353369763206 0.19
0.0362841530055 0.2
0.0363570127505 0.21
0.0366484517304 0.22
0.0367941712204 0.23
0.0394171220401 0.24
0.0394899817851 0.25
0.0395628415301 0.26
0.039635701275 0.27
0.0410928961749 0.28
0.0412386156648 0.29
0.0413114754098 0.3
0.0430601092896 0.31
0.0431329690346 0.32
0.0440801457195 0.33
0.0441530054645 0.34
0.0453187613843 0.35
0.0460473588342 0.36
0.0469216757741 0.37
0.0470673952641 0.38
0.0484517304189 0.39
0.0505646630237 0.4
0.0518761384335 0.41
0.0523861566485 0.42
0.0536976320583 0.43
0.0547176684882 0.44
0.055956284153 0.45
0.0570491803279 0.46
0.0579963570128 0.47
0.0609107468124 0.48
0.0628051001821 0.49
0.064262295082 0.5
0.211876138434 0.51
0.214426229508 0.52
0.217923497268 0.53
0.222003642987 0.54
0.226375227687 0.55
0.233515482696 0.56
0.641675774135 0.57
0.646848816029 0.58
0.655300546448 0.59
1.0 0.6


==> res_1000_e4_learned.dat <==
0.0 0
0.0213479052823 0.01
0.0226593806922 0.02
0.023679417122 0.03
0.024043715847 0.04
0.0249908925319 0.05
0.0267395264117 0.06
0.0273952641166 0.07
0.0280510018215 0.08
0.0284153005464 0.09
0.0289981785064 0.1
0.0293624772313 0.11
0.0299453551913 0.12
0.0308196721311 0.13
0.031839708561 0.14
0.0324225865209 0.15
0.0330054644809 0.16
0.0332969034608 0.17
0.0338069216758 0.18
0.0346083788707 0.19
0.0348998178506 0.2
0.0358469945355 0.21
0.0359927140255 0.22
0.0364298724954 0.23
0.0370856102004 0.24
0.0382513661202 0.25
0.0389071038251 0.26
0.0393442622951 0.27
0.039927140255 0.28
0.0405100182149 0.29
0.0411657559199 0.3
0.0416757741348 0.31
0.0421857923497 0.32
0.0428415300546 0.33
0.0434972677596 0.34
0.0441530054645 0.35
0.0443715846995 0.36
0.0451001821494 0.37
0.0461202185792 0.38
0.0470673952641 0.39
0.048378870674 0.4
0.0494717668488 0.41
0.0508561020036 0.42
0.0519489981785 0.43
0.0529690346084 0.44
0.0539890710383 0.45
0.0550819672131 0.46
0.0566848816029 0.47
0.0579234972678 0.48
0.0597449908925 0.49
0.0618579234973 0.5
0.182222222222 0.51
0.211074681239 0.52
0.214499089253 0.53
0.218142076503 0.54
0.228342440801 0.55
0.262732240437 0.56
0.335664845173 0.57
0.460837887067 0.58
0.596284153005 0.59
0.707613843352 0.6
0.79693989071 0.61
0.874754098361 0.62
0.937194899818 0.63
0.970928961749 0.64
0.989216757741 0.65
0.996721311475 0.66
0.99927140255 0.67
0.999927140255 0.68
1.0 0.69


==> res_1000_e5.dat <==
0.0 0
0.0327868852459 0.01
0.0502732240437 0.02
0.0601092896175 0.03
0.0649180327869 0.04
0.0705282331512 0.05
0.0743897996357 0.06
0.07985428051 0.07
0.0856830601093 0.08
0.0921675774135 0.09
0.0983606557377 0.1
0.104408014572 0.11
0.109581056466 0.12
0.115264116576 0.13
0.120655737705 0.14
0.125318761384 0.15
0.129836065574 0.16
0.134280510018 0.17
0.138069216758 0.18
0.143606557377 0.19
0.146666666667 0.2
0.151475409836 0.21
0.15693989071 0.22
0.15985428051 0.23
0.16393442623 0.24
0.167577413479 0.25
0.169180327869 0.26
0.171220400729 0.27
0.172969034608 0.28
0.174426229508 0.29
0.175883424408 0.3
0.177996357013 0.31
0.180400728597 0.32
0.182513661202 0.33
0.184772313297 0.34
0.187468123862 0.35
0.190455373406 0.36
0.194462659381 0.37
0.19868852459 0.38
0.203278688525 0.39
0.208233151184 0.4
0.214353369763 0.41
0.220765027322 0.42
0.228488160291 0.43
0.234754098361 0.44
0.241967213115 0.45
0.248888888889 0.46
0.255081967213 0.47
0.257267759563 0.48
0.259744990893 0.49
0.262295081967 0.5
0.274681238616 0.51
0.347030965392 0.52
0.412459016393 0.53
0.415154826958 0.54
0.418069216758 0.55
0.422295081967 0.56
0.429872495446 0.57
0.44 0.58
0.452313296903 0.59
0.462295081967 0.6
0.470309653916 0.61
0.479489981785 0.62
0.486630236794 0.63
0.494571948998 0.64
0.508269581056 0.65
0.5170856102 0.66
0.522550091075 0.67
0.542805100182 0.68
0.554972677596 0.69
0.590309653916 0.7
0.818652094718 0.71
0.823096539162 0.72
0.828196721311 0.73
0.839927140255 0.74
0.854936247723 0.75
0.864480874317 0.76
0.884444444444 0.77
0.943897996357 0.78
1.0 0.79


==> res_1000_e5_learned.dat <==
0.0 0
0.0260109289617 0.01
0.0408743169399 0.02
0.0502732240437 0.03
0.0580692167577 0.04
0.0625136612022 0.05
0.0666666666667 0.06
0.0714754098361 0.07
0.0758469945355 0.08
0.0808743169399 0.09
0.0850273224044 0.1
0.0888888888889 0.11
0.0935519125683 0.12
0.0981420765027 0.13
0.103169398907 0.14
0.108123861566 0.15
0.112058287796 0.16
0.11664845173 0.17
0.12189435337 0.18
0.125974499089 0.19
0.130200364299 0.2
0.134061930783 0.21
0.137559198543 0.22
0.141566484517 0.23
0.146156648452 0.24
0.149872495446 0.25
0.153515482696 0.26
0.157595628415 0.27
0.16029143898 0.28
0.162987249545 0.29
0.165974499089 0.3
0.168087431694 0.31
0.170637522769 0.32
0.172604735883 0.33
0.175154826958 0.34
0.178142076503 0.35
0.180910746812 0.36
0.183533697632 0.37
0.186156648452 0.38
0.188998178506 0.39
0.192276867031 0.4
0.195992714026 0.41
0.200218579235 0.42
0.204225865209 0.43
0.208816029144 0.44
0.213916211293 0.45
0.219307832423 0.46
0.223679417122 0.47
0.228998178506 0.48
0.233879781421 0.49
0.23781420765 0.5
0.253551912568 0.51
0.303970856102 0.52
0.363570127505 0.53
0.391621129326 0.54
0.402987249545 0.55
0.409034608379 0.56
0.414790528233 0.57
0.419453551913 0.58
0.425209471767 0.59
0.431839708561 0.6
0.43927140255 0.61
0.446120218579 0.62
0.454571948998 0.63
0.464043715847 0.64
0.475409836066 0.65
0.489107468124 0.66
0.504553734062 0.67
0.525173041894 0.68
0.546520947177 0.69
0.573260473588 0.7
0.59752276867 0.71
0.632859744991 0.72
0.662222222222 0.73
0.701129326047 0.74
0.736174863388 0.75
0.771803278689 0.76
0.807285974499 0.77
0.84131147541 0.78
0.864699453552 0.79
0.888670309654 0.8
0.909945355191 0.81
0.927067395264 0.82
0.944480874317 0.83
0.958469945355 0.84
0.970928961749 0.85
0.981202185792 0.86
0.989508196721 0.87
0.994171220401 0.88
0.996867030965 0.89
0.99868852459 0.9
0.99941712204 0.91
0.999927140255 0.92
1.0 0.93


==> res_1000_e6.dat <==
0.0 0
0.0222222222222 0.01
0.0340255009107 0.02
0.0424043715847 0.03
0.0504189435337 0.04
0.0574134790528 0.05
0.0667395264117 0.06
0.0747540983607 0.07
0.0821857923497 0.08
0.088378870674 0.09
0.095956284153 0.1
0.102440801457 0.11
0.108852459016 0.12
0.116138433515 0.13
0.121821493625 0.14
0.129034608379 0.15
0.135810564663 0.16
0.143315118397 0.17
0.150455373406 0.18
0.157158469945 0.19
0.16393442623 0.2
0.171438979964 0.21
0.178142076503 0.22
0.184918032787 0.23
0.192859744991 0.24
0.20087431694 0.25
0.207795992714 0.26
0.215300546448 0.27
0.222295081967 0.28
0.229581056466 0.29
0.23723132969 0.3
0.244590163934 0.31
0.251657559199 0.32
0.258579234973 0.33
0.267030965392 0.34
0.274389799636 0.35
0.28262295082 0.36
0.290856102004 0.37
0.297996357013 0.38
0.307613843352 0.39
0.315628415301 0.4
0.324007285974 0.41
0.331876138434 0.42
0.341129326047 0.43
0.347905282332 0.44
0.357741347905 0.45
0.364735883424 0.46
0.372969034608 0.47
0.380692167577 0.48
0.387832422587 0.49
0.395774134791 0.5
0.413260473588 0.51
0.422076502732 0.52
0.430091074681 0.53
0.460619307832 0.54
0.471256830601 0.55
0.52276867031 0.56
0.568306010929 0.57
0.578724954463 0.58
0.590309653916 0.59
0.613260473588 0.6
0.622440801457 0.61
0.631766848816 0.62
0.641092896175 0.63
0.650928961749 0.64
0.660910746812 0.65
0.671402550091 0.66
0.67970856102 0.67
0.691366120219 0.68
0.703023679417 0.69
0.714171220401 0.7
0.72378870674 0.71
0.735300546448 0.72
0.746156648452 0.73
0.756867030965 0.74
0.768816029144 0.75
0.780327868852 0.76
0.791329690346 0.77
0.801238615665 0.78
0.812240437158 0.79
0.823679417122 0.8
0.833078324226 0.81
0.841530054645 0.82
0.851293260474 0.83
0.860473588342 0.84
0.871693989071 0.85
0.88174863388 0.86
0.892386156648 0.87
0.904043715847 0.88
0.914754098361 0.89
0.927358834244 0.9
0.938069216758 0.91
0.950601092896 0.92
0.961967213115 0.93
0.973916211293 0.94
0.985209471767 0.95
0.992349726776 0.96
0.995336976321 0.97
0.99839708561 0.98
1.0 0.99


==> res_1000_e6_learned.dat <==
0.0 0
0.016102003643 0.01
0.0230965391621 0.02
0.0289981785064 0.03
0.0351183970856 0.04
0.0408014571949 0.05
0.0459744990893 0.06
0.0501275045537 0.07
0.0539162112933 0.08
0.0596721311475 0.09
0.0644080145719 0.1
0.0693624772313 0.11
0.0747540983607 0.12
0.08 0.13
0.0859744990893 0.14
0.0915846994536 0.15
0.095956284153 0.16
0.100400728597 0.17
0.105938069217 0.18
0.111475409836 0.19
0.11635701275 0.2
0.121530054645 0.21
0.126338797814 0.22
0.131803278689 0.23
0.136757741348 0.24
0.142149362477 0.25
0.148051001821 0.26
0.153952641166 0.27
0.159198542805 0.28
0.165318761384 0.29
0.170200364299 0.3
0.175300546448 0.31
0.180255009107 0.32
0.185646630237 0.33
0.191329690346 0.34
0.19679417122 0.35
0.20189435337 0.36
0.208233151184 0.37
0.214863387978 0.38
0.220255009107 0.39
0.226448087432 0.4
0.232859744991 0.41
0.238032786885 0.42
0.245027322404 0.43
0.251584699454 0.44
0.259672131148 0.45
0.267249544627 0.46
0.274244080146 0.47
0.28087431694 0.48
0.287941712204 0.49
0.295227686703 0.5
0.310091074681 0.51
0.319344262295 0.52
0.328233151184 0.53
0.341930783242 0.54
0.362695810565 0.55
0.386958105647 0.56
0.413406193078 0.57
0.43956284153 0.58
0.462222222222 0.59
0.48087431694 0.6
0.497194899818 0.61
0.509071038251 0.62
0.522258652095 0.63
0.532094717668 0.64
0.542003642987 0.65
0.551621129326 0.66
0.5614571949 0.67
0.570928961749 0.68
0.580910746812 0.69
0.588706739526 0.7
0.59723132969 0.71
0.606557377049 0.72
0.615227686703 0.73
0.626520947177 0.74
0.636867030965 0.75
0.647358834244 0.76
0.657340619308 0.77
0.669581056466 0.78
0.679781420765 0.79
0.689763205829 0.8
0.701785063752 0.81
0.713442622951 0.82
0.726265938069 0.83
0.739672131148 0.84
0.753224043716 0.85
0.765755919854 0.86
0.779599271403 0.87
0.792422586521 0.88
0.805100182149 0.89
0.820109289617 0.9
0.835701275046 0.91
0.850346083789 0.92
0.865646630237 0.93
0.88335154827 0.94
0.900692167577 0.95
0.921530054645 0.96
0.940255009107 0.97
0.96014571949 0.98
0.981857923497 0.99
1.0 1.0


==> res_100_e4.dat <==
0.0 0
0.0247375627567 0.01
0.0390689183021 0.02
0.0503879507074 0.03
0.0623459607485 0.04
0.0728434504792 0.05
0.082884527613 0.06
0.0922866271109 0.07
0.0994979461433 0.08
0.108717480602 0.09
0.117571884984 0.1
0.126608854404 0.11
0.135737106344 0.12
0.144591510726 0.13
0.153628480146 0.14
0.161387494295 0.15
0.169968051118 0.16
0.177361935189 0.17
0.185303514377 0.18
0.193153811045 0.19
0.201095390233 0.2
0.208580556823 0.21
0.216430853492 0.22
0.224372432679 0.23
0.233226837061 0.24
0.241624828845 0.25
0.249018712916 0.26
0.257781834779 0.27
0.266818804199 0.28
0.275490643542 0.29
0.28635326335 0.3
0.294751255135 0.31
0.303149246919 0.32
0.312733911456 0.33
0.321131903241 0.34
0.330168872661 0.35
0.339570972159 0.36
0.34842537654 0.37
0.355271565495 0.38
0.364217252396 0.39
0.373619351894 0.4
0.381926061159 0.41
0.392971246006 0.42
0.401277955272 0.43
0.409675947056 0.44
0.419169329073 0.45
0.427841168416 0.46
0.436695572798 0.47
0.445549977179 0.48
0.454678229119 0.49
0.465814696486 0.5
0.474669100867 0.51
0.485075308079 0.52
0.494477407576 0.53
0.505157462346 0.54
0.513007759014 0.55
0.523140118667 0.56
0.533089913282 0.57
0.543769968051 0.58
0.555819260612 0.59
0.566042902784 0.6
0.575353719763 0.61
0.586672752168 0.62
0.598813327248 0.63
0.609310816979 0.64
0.618530351438 0.65
0.629940666362 0.66
0.641442263806 0.67
0.650479233227 0.68
0.664993153811 0.69
0.675673208581 0.7
0.687357371063 0.71
0.69995435874 0.72
0.712368781378 0.73
0.726426289366 0.74
0.738019169329 0.75
0.749885896851 0.76
0.761661341853 0.77
0.772432679142 0.78
0.782108626198 0.79
0.793062528526 0.8
0.804746691009 0.81
0.814240073026 0.82
0.826106800548 0.83
0.837151985395 0.84
0.848197170242 0.85
0.860246462802 0.86
0.873026015518 0.87
0.887631218622 0.88
0.902053856686 0.89
0.916020082154 0.9
0.928434504792 0.91
0.943222272935 0.92
0.956914650844 0.93
0.968507530808 0.94
0.979370150616 0.95
0.989046097672 0.96
0.992971246006 0.97
0.99844819717 0.98
0.999817434961 0.99
1.0 1.0


==> res_100_e4_learned.dat <==
0.0 0
0.0245549977179 0.01
0.0376996805112 0.02
0.0493838429941 0.03
0.0611592879963 0.04
0.0716567777271 0.05
0.0804198995892 0.06
0.0897307165678 0.07
0.0983112733911 0.08
0.10607028754 0.09
0.11519853948 0.1
0.123779096303 0.11
0.13181195801 0.12
0.141214057508 0.13
0.150251026928 0.14
0.159014148791 0.15
0.166225467823 0.16
0.173710634414 0.17
0.182473756276 0.18
0.190597900502 0.19
0.198995892287 0.2
0.205842081241 0.21
0.214057507987 0.22
0.222820629849 0.23
0.232040164309 0.24
0.240438156093 0.25
0.247923322684 0.26
0.255499771794 0.27
0.263441350981 0.28
0.271656777727 0.29
0.281332724783 0.3
0.28945686901 0.31
0.297581013236 0.32
0.305522592424 0.33
0.313555454131 0.34
0.322957553628 0.35
0.331629392971 0.36
0.341214057508 0.37
0.349612049293 0.38
0.359561843907 0.39
0.368598813327 0.4
0.376722957554 0.41
0.385759926974 0.42
0.394614331356 0.43
0.403742583295 0.44
0.413783660429 0.45
0.422455499772 0.46
0.431583751712 0.47
0.441442263806 0.48
0.450205385669 0.49
0.459881332725 0.5
0.469192149703 0.51
0.478137836604 0.52
0.488452761296 0.53
0.497581013236 0.54
0.507256960292 0.55
0.5181195801 0.56
0.52733911456 0.57
0.53792788681 0.58
0.547603833866 0.59
0.558101323597 0.6
0.56823368325 0.61
0.579552715655 0.62
0.590506617983 0.63
0.600456412597 0.64
0.612505705157 0.65
0.621725239617 0.66
0.633865814696 0.67
0.64390689183 0.68
0.655682336832 0.69
0.667092651757 0.7
0.678411684162 0.71
0.689913281607 0.72
0.69995435874 0.73
0.711912368781 0.74
0.724144226381 0.75
0.735828388864 0.76
0.74851665906 0.77
0.762482884528 0.78
0.774349612049 0.79
0.786855317207 0.8
0.796805111821 0.81
0.806207211319 0.82
0.818530351438 0.83
0.829758101324 0.84
0.842172523962 0.85
0.854769511639 0.86
0.866910086718 0.87
0.880602464628 0.88
0.894386125057 0.89
0.908261068005 0.9
0.921953445915 0.91
0.937015061616 0.92
0.950251026928 0.93
0.962756732086 0.94
0.975171154724 0.95
0.984664536741 0.96
0.992697398448 0.97
0.99689639434 0.98
0.999452304884 0.99
1.0 1.0


==> res_100_e5.dat <==
0.0 0
0.0138749429484 0.01
0.0261068005477 0.02
0.03788224555 0.03
0.0475581926061 0.04
0.0562300319489 0.05
0.0667275216796 0.06
0.0765860337745 0.07
0.0887266088544 0.08
0.098037425833 0.09
0.107439525331 0.1
0.117115472387 0.11
0.125969876769 0.12
0.136741214058 0.13
0.146691008672 0.14
0.155727978092 0.15
0.164034687357 0.16
0.173254221817 0.17
0.183660429028 0.18
0.192697398448 0.19
0.20155180283 0.2
0.212231857599 0.21
0.222364217252 0.22
0.230488361479 0.23
0.23943404838 0.24
0.248744865358 0.25
0.259242355089 0.26
0.268553172068 0.27
0.277590141488 0.28
0.28635326335 0.29
0.294477407576 0.3
0.303605659516 0.31
0.313738019169 0.32
0.323140118667 0.33
0.33327247832 0.34
0.343587403012 0.35
0.353628480146 0.36
0.363030579644 0.37
0.3727065267 0.38
0.381469648562 0.39
0.391054313099 0.4
0.400821542675 0.41
0.409310816979 0.42
0.419534459151 0.43
0.429301688727 0.44
0.440164308535 0.45
0.452031036057 0.46
0.460885440438 0.47
0.470743952533 0.48
0.480054769512 0.49
0.489639434048 0.5
0.500319488818 0.51
0.511638521223 0.52
0.520858055682 0.53
0.5303514377 0.54
0.539753537198 0.55
0.549338201734 0.56
0.559014148791 0.57
0.568872660885 0.58
0.578548607942 0.59
0.588680967595 0.6
0.599452304884 0.61
0.608032861707 0.62
0.617526243724 0.63
0.628206298494 0.64
0.639251483341 0.65
0.648836147878 0.66
0.659698767686 0.67
0.671474212688 0.68
0.681606572341 0.69
0.692925604747 0.7
0.702236421725 0.71
0.713281606572 0.72
0.723961661342 0.73
0.734459151073 0.74
0.745321770881 0.75
0.753537197627 0.76
0.764947512551 0.77
0.775171154724 0.78
0.785212231858 0.79
0.796622546782 0.8
0.805842081241 0.81
0.815974440895 0.82
0.826471930625 0.83
0.836878137837 0.84
0.847649475126 0.85
0.858238247376 0.86
0.865358283889 0.87
0.875399361022 0.88
0.886535828389 0.89
0.898037425833 0.9
0.907804655408 0.91
0.917571884984 0.92
0.929803742583 0.93
0.941305340027 0.94
0.951620264719 0.95
0.962209036969 0.96
0.973801916933 0.97
0.983934276586 0.98
0.992788680968 0.99
1.0 1.0


==> res_100_e5_learned.dat <==
0.0 0
0.0169785486079 0.01
0.0329529895025 0.02
0.0446371519854 0.03
0.0543130990415 0.04
0.0646280237335 0.05
0.074851665906 0.06
0.0840712003651 0.07
0.0946599726152 0.08
0.103605659516 0.09
0.112551346417 0.1
0.121588315838 0.11
0.1303514377 0.12
0.13938840712 0.13
0.147786398905 0.14
0.156914650844 0.15
0.166408032862 0.16
0.175171154724 0.17
0.18338658147 0.18
0.191875855774 0.19
0.201734367869 0.2
0.21058877225 0.21
0.219169329073 0.22
0.229301688727 0.23
0.238521223186 0.24
0.246827932451 0.25
0.256412596988 0.26
0.264719306253 0.27
0.271474212688 0.28
0.280146052031 0.29
0.28790506618 0.3
0.295846645367 0.31
0.303788224555 0.32
0.312733911456 0.33
0.320584208124 0.34
0.329164764948 0.35
0.336467366499 0.36
0.344135098129 0.37
0.35298950251 0.38
0.361935189411 0.39
0.370150616157 0.4
0.379552715655 0.41
0.388589685075 0.42
0.398356914651 0.43
0.407941579188 0.44
0.418712916476 0.45
0.428662711091 0.46
0.437243267914 0.47
0.444637151985 0.48
0.453947968964 0.49
0.462893655865 0.5
0.472478320402 0.51
0.483067092652 0.52
0.492925604747 0.53
0.5030579644 0.54
0.511729803743 0.55
0.522227293473 0.56
0.530534002738 0.57
0.539479689639 0.58
0.550433591967 0.59
0.561022364217 0.6
0.571063441351 0.61
0.581378366043 0.62
0.590506617983 0.63
0.6 0.64
0.609310816979 0.65
0.620173436787 0.66
0.629210406207 0.67
0.63934276586 0.68
0.6484710178 0.69
0.657234139662 0.7
0.668005476951 0.71
0.677863989046 0.72
0.689730716568 0.73
0.701049748973 0.74
0.711182108626 0.75
0.721862163396 0.76
0.732359653126 0.77
0.74249201278 0.78
0.751894112277 0.79
0.761843906892 0.8
0.771428571429 0.81
0.782565038795 0.82
0.793518941123 0.83
0.802099497946 0.84
0.812596987677 0.85
0.824372432679 0.86
0.835417617526 0.87
0.84701049749 0.88
0.857416704701 0.89
0.868461889548 0.9
0.879507074395 0.91
0.891738931995 0.92
0.904427202191 0.93
0.917845732542 0.94
0.929438612506 0.95
0.942674577818 0.96
0.954723870379 0.97
0.968872660885 0.98
0.983477863989 0.99
1.0 1.0


==> res_100_e6.dat <==
0.0 0
0.0113190324053 0.01
0.0208124144226 0.02
0.0303970789594 0.03
0.0396166134185 0.04
0.0492012779553 0.05
0.0582382473756 0.06
0.067731629393 0.07
0.0784116841625 0.08
0.089548151529 0.09
0.100319488818 0.1
0.109356458238 0.11
0.119488817891 0.12
0.128434504792 0.13
0.138566864445 0.14
0.148881789137 0.15
0.159196713829 0.16
0.168781378366 0.17
0.179005020539 0.18
0.189776357827 0.19
0.198813327248 0.2
0.207302601552 0.21
0.217891373802 0.22
0.227110908261 0.23
0.237060702875 0.24
0.24691921497 0.25
0.259698767686 0.26
0.269009584665 0.27
0.279141944318 0.28
0.288452761296 0.29
0.297763578275 0.3
0.307987220447 0.31
0.319580100411 0.32
0.329256047467 0.33
0.340209949795 0.34
0.350524874487 0.35
0.360200821543 0.36
0.370333181196 0.37
0.380648105888 0.38
0.389776357827 0.39
0.398630762209 0.4
0.407759014149 0.41
0.41971702419 0.42
0.428115015974 0.43
0.438977635783 0.44
0.449840255591 0.45
0.459790050205 0.46
0.468461889548 0.47
0.477042446372 0.48
0.486444545869 0.49
0.49703331812 0.5
0.507256960292 0.51
0.519397535372 0.52
0.527795527157 0.53
0.539753537198 0.54
0.549885896851 0.55
0.560931081698 0.56
0.572341396623 0.57
0.58338658147 0.58
0.594249201278 0.59
0.60456412597 0.6
0.613874942948 0.61
0.623459607485 0.62
0.633409402099 0.63
0.643085349156 0.64
0.655043359197 0.65
0.664993153811 0.66
0.6757644911 0.67
0.68480146052 0.68
0.694386125057 0.69
0.704701049749 0.7
0.71510725696 0.71
0.724418073939 0.72
0.734276586034 0.73
0.744500228206 0.74
0.755727978092 0.75
0.766864445459 0.76
0.776175262437 0.77
0.784116841625 0.78
0.794705613875 0.79
0.804929256047 0.8
0.815061615701 0.81
0.825376540393 0.82
0.836695572798 0.83
0.846371519854 0.84
0.856595162026 0.85
0.866910086718 0.86
0.878137836604 0.87
0.888544043816 0.88
0.896759470561 0.89
0.905979005021 0.9
0.916202647193 0.91
0.926882701963 0.92
0.938475581926 0.93
0.947877681424 0.94
0.95609310817 0.95
0.964582382474 0.96
0.975079872204 0.97
0.984208124144 0.98
0.992606115929 0.99
1.0 1.0


==> res_100_e6_learned.dat <==
0.0 0
0.0597900502054 0.01
0.0811501597444 0.02
0.0998630762209 0.03
0.114376996805 0.04
0.125604746691 0.05
0.137380191693 0.06
0.147786398905 0.07
0.157097215883 0.08
0.166499315381 0.09
0.177361935189 0.1
0.188589685075 0.11
0.197535371976 0.12
0.206937471474 0.13
0.215244180739 0.14
0.222090369694 0.15
0.229940666362 0.16
0.236604290278 0.17
0.24390689183 0.18
0.250753080785 0.19
0.255591054313 0.2
0.262984938384 0.21
0.268553172068 0.22
0.274942948425 0.23
0.281332724783 0.24
0.288361478777 0.25
0.294751255135 0.26
0.303970789594 0.27
0.31063441351 0.28
0.316385212232 0.29
0.322409858512 0.3
0.329438612506 0.31
0.335645823825 0.32
0.342309447741 0.33
0.348060246463 0.34
0.354997717937 0.35
0.361204929256 0.36
0.368051118211 0.37
0.37416704701 0.38
0.379278868097 0.39
0.385394796896 0.4
0.390050205386 0.41
0.39698767686 0.42
0.403468735737 0.43
0.408306709265 0.44
0.414422638065 0.45
0.420538566864 0.46
0.425559105431 0.47
0.432587859425 0.48
0.437790963031 0.49
0.443450479233 0.5
0.450114103149 0.51
0.456960292104 0.52
0.462254678229 0.53
0.468279324509 0.54
0.475581926061 0.55
0.482245549977 0.56
0.488909173893 0.57
0.495937927887 0.58
0.501323596531 0.59
0.507804655408 0.6
0.515472387038 0.61
0.522501141031 0.62
0.529256047467 0.63
0.536923779096 0.64
0.544317663168 0.65
0.550159744409 0.66
0.555271565495 0.67
0.561387494295 0.68
0.569602921041 0.69
0.57571884984 0.7
0.581926061159 0.71
0.589593792789 0.72
0.597170241899 0.73
0.604929256047 0.74
0.613235965313 0.75
0.620629849384 0.76
0.62875399361 0.77
0.636056595162 0.78
0.645367412141 0.79
0.653217708809 0.8
0.662254678229 0.81
0.670561387494 0.82
0.679324509356 0.83
0.689183021451 0.84
0.698767685988 0.85
0.707987220447 0.86
0.717571884984 0.87
0.729347329986 0.88
0.740301232314 0.89
0.751620264719 0.9
0.76366955728 0.91
0.774532177088 0.92
0.787037882246 0.93
0.800365130078 0.94
0.816065723414 0.95
0.832587859425 0.96
0.852943861251 0.97
0.8757644911 0.98
0.905796439982 0.99
1.0 1.0


==> res_10_e4.dat <==
0.0 0
0.0132401618242 0.01
0.0220669363737 0.02
0.0305259286502 0.03
0.0433983082015 0.04
0.052225082751 0.05
0.0643618977565 0.06
0.0695108495771 0.07
0.0812798823097 0.08
0.0945200441339 0.09
0.103714600956 0.1
0.112173593233 0.11
0.12578153733 0.12
0.133872747334 0.13
0.148216255976 0.14
0.159249724163 0.15
0.170650974623 0.16
0.178742184627 0.17
0.187201176903 0.18
0.196027951453 0.19
0.205590290548 0.2
0.214417065097 0.21
0.223243839647 0.22
0.233173961015 0.23
0.243104082383 0.24
0.253769768297 0.25
0.26553880103 0.26
0.27694005149 0.27
0.287973519676 0.28
0.299742552409 0.29
0.314453843325 0.3
0.325487311512 0.31
0.339830820154 0.32
0.352335417433 0.33
0.361897756528 0.34
0.374034571534 0.35
0.384700257448 0.36
0.397940419272 0.37
0.408973887459 0.38
0.422949613829 0.39
0.433615299743 0.4
0.445384332475 0.41
0.457153365208 0.42
0.466715704303 0.43
0.477381390217 0.44
0.486575947039 0.45
0.492828245679 0.46
0.500919455682 0.47
0.507171754321 0.48
0.516366311144 0.49
0.530709819787 0.5
0.539536594336 0.51
0.54762780434 0.52
0.555351232071 0.53
0.564545788893 0.54
0.57557925708 0.55
0.585509378448 0.56
0.599485104818 0.57
0.60867966164 0.58
0.615667524825 0.59
0.626333210739 0.6
0.635527767562 0.61
0.64545788893 0.62
0.654652445752 0.63
0.66200809121 0.64
0.670834865759 0.65
0.682603898492 0.66
0.694740713498 0.67
0.70393527032 0.68
0.710923133505 0.69
0.718278778963 0.7
0.732254505333 0.71
0.739610150791 0.72
0.750643618978 0.73
0.759102611254 0.74
0.767193821258 0.75
0.775652813534 0.76
0.785950717175 0.77
0.794777491725 0.78
0.802133137183 0.79
0.811327694005 0.8
0.820522250828 0.81
0.830452372196 0.82
0.837440235381 0.83
0.842221404928 0.84
0.852519308569 0.85
0.864656123575 0.86
0.872011769033 0.87
0.882677454947 0.88
0.892975358588 0.89
0.900331004046 0.9
0.908054431776 0.91
0.922397940419 0.92
0.930856932696 0.93
0.937477013608 0.94
0.944832659066 0.95
0.958440603163 0.96
0.966899595439 0.97
0.977197499081 0.98
0.985656491357 0.99
1.0 1.0


==> res_10_e5.dat <==
0.0 0
0.00698786318499 0.01
0.0169179845531 0.02
0.0253769768297 0.03
0.0345715336521 0.04
0.0474439132034 0.05
0.05590290548 0.06
0.0691430673042 0.07
0.0798087532181 0.08
0.0890033100405 0.09
0.0981978668628 0.1
0.105185730048 0.11
0.11438028687 0.12
0.126884884149 0.13
0.133872747334 0.14
0.146009562339 0.15
0.155939683707 0.16
0.168076498713 0.17
0.176903273262 0.18
0.187568959176 0.19
0.199705774182 0.2
0.20963589555 0.21
0.217727105554 0.22
0.226921662376 0.23
0.239058477381 0.24
0.250827510114 0.25
0.264803236484 0.26
0.275101140125 0.27
0.284295696947 0.28
0.292019124678 0.29
0.300478116955 0.3
0.314821625598 0.31
0.321073924237 0.32
0.331739610151 0.33
0.3405663847 0.34
0.350128723796 0.35
0.356381022435 0.36
0.365207796984 0.37
0.372931224715 0.38
0.383964692902 0.39
0.396101507907 0.4
0.405663847003 0.41
0.41301949246 0.42
0.420742920191 0.43
0.428466347922 0.44
0.439499816109 0.45
0.448694372931 0.46
0.457888929754 0.47
0.464509010666 0.48
0.475910261125 0.49
0.483633688856 0.5
0.492460463406 0.51
0.503493931592 0.52
0.513424052961 0.53
0.520779698419 0.54
0.530342037514 0.55
0.538065465245 0.56
0.545421110702 0.57
0.55277675616 0.58
0.56160353071 0.59
0.57557925708 0.6
0.584038249356 0.61
0.59212945936 0.62
0.605369621184 0.63
0.618609783008 0.64
0.631849944833 0.65
0.643986759838 0.66
0.653181316661 0.67
0.661272526664 0.68
0.669731518941 0.69
0.681132769401 0.7
0.691062890769 0.71
0.702464141228 0.72
0.712026480324 0.73
0.717175432144 0.74
0.729680029423 0.75
0.736667892608 0.76
0.751379183523 0.77
0.76241265171 0.78
0.775652813534 0.79
0.787054063994 0.8
0.798087532181 0.81
0.805075395366 0.82
0.816108863553 0.83
0.826406767194 0.84
0.840750275837 0.85
0.852151526296 0.86
0.863920559029 0.87
0.874586244943 0.88
0.887826406767 0.89
0.900698786318 0.9
0.909525560868 0.91
0.918352335417 0.92
0.92754689224 0.93
0.937109231335 0.94
0.94667157043 0.95
0.956969474071 0.96
0.966164030894 0.97
0.978668628172 0.98
0.991541007723 0.99
1.0 1.0


==> res_10_e6.dat <==
0 0
28 0.01
61 0.02
93 0.03
121 0.04
156 0.05
187 0.06
213 0.07
238 0.08
272 0.09
310 0.1
339 0.11
369 0.12
393 0.13
423 0.14
456 0.15
485 0.16
509 0.17
543 0.18
568 0.19
599 0.2
631 0.21
660 0.22
693 0.23
719 0.24
742 0.25
775 0.26
803 0.27
827 0.28
853 0.29
882 0.3
913 0.31
935 0.32
972 0.33
1003 0.34
1027 0.35
1058 0.36
1089 0.37
1117 0.38
1145 0.39
1174 0.4
1200 0.41
1219 0.42
1250 0.43
1276 0.44
1303 0.45
1329 0.46
1365 0.47
1400 0.48
1429 0.49
1455 0.5
1488 0.51
1519 0.52
1545 0.53
1574 0.54
1608 0.55
1636 0.56
1654 0.57
1676 0.58
1700 0.59
1729 0.6
1746 0.61
1774 0.62
1815 0.63
1844 0.64
1866 0.65
1889 0.66
1916 0.67
1936 0.68
1956 0.69
1984 0.7
2005 0.71
2033 0.72
2055 0.73
2079 0.74
2106 0.75
2123 0.76
2152 0.77
2180 0.78
2202 0.79
2222 0.8
2245 0.81
2279 0.82
2305 0.83
2331 0.84
2355 0.85
2381 0.86
2406 0.87
2429 0.88
2457 0.89
2487 0.9
2518 0.91
2542 0.92
2568 0.93
2591 0.94
2614 0.95
2636 0.96
2660 0.97
2680 0.98
2705 0.99
2719 1.0


==> res_500_e4.dat <==
0.0 0
0.0492979012532 0.01
0.0585082288993 0.02
0.0634908651668 0.03
0.0677940510343 0.04
0.0707383361015 0.05
0.0763249282802 0.06
0.077306356636 0.07
0.0807791031255 0.08
0.082666465348 0.09
0.0876491016156 0.1
0.0887060244602 0.11
0.0929337158387 0.12
0.0958780009059 0.13
0.0969349237506 0.14
0.100558659218 0.15
0.103427449796 0.16
0.105088328552 0.17
0.106296240374 0.18
0.109165030953 0.19
0.112939755398 0.2
0.113619205798 0.21
0.116865468821 0.22
0.121395138155 0.23
0.122150083044 0.24
0.123584478333 0.25
0.126906235845 0.26
0.127661180734 0.27
0.129699531934 0.28
0.131435905179 0.29
0.133021289446 0.3
0.133776234335 0.31
0.136796013891 0.32
0.136947002869 0.33
0.140872716292 0.34
0.141476672203 0.35
0.144571946248 0.36
0.147289747848 0.37
0.14993205496 0.38
0.154008757361 0.39
0.157556998339 0.4
0.160501283406 0.41
0.164049524385 0.42
0.168730182697 0.43
0.170768533897 0.44
0.17469424732 0.45
0.179148422165 0.46
0.180582817454 0.47
0.183451608033 0.48
0.184886003322 0.49
0.187528310433 0.5
0.191454023856 0.51
0.206552921637 0.52
0.219688962706 0.53
0.225049071418 0.54
0.23312698173 0.55
0.237581156576 0.56
0.243243243243 0.57
0.250792692133 0.58
0.257738185112 0.59
0.265891589914 0.6
0.276913785294 0.61
0.290351804318 0.62
0.313377623433 0.63
0.55707383361 0.64
0.568398006945 0.65
0.584251849615 0.66
0.60108712064 0.67
0.636569530424 0.68
1.0 0.69


==> res_500_e4_learned.dat <==
0.0 0
0.0468065831194 0.01
0.0549599879209 0.02
0.0616789974332 0.03
0.0659821833006 0.04
0.0690019628567 0.05
0.0730031707685 0.06
0.0754189944134 0.07
0.0776838290805 0.08
0.0809300921033 0.09
0.0841008606372 0.1
0.0862147063264 0.11
0.088857013438 0.12
0.0918012985052 0.13
0.0939151441945 0.14
0.0962554733504 0.15
0.0988222859731 0.16
0.101917560018 0.17
0.104031405707 0.18
0.106975690775 0.19
0.109316019931 0.2
0.111278876642 0.21
0.113845689265 0.22
0.115129095576 0.23
0.117167446776 0.24
0.120187226332 0.25
0.122376566511 0.26
0.1244904122 0.27
0.127359202778 0.28
0.12864260909 0.29
0.130152498868 0.3
0.131737883135 0.31
0.13271931149 0.32
0.134229201268 0.33
0.136267552469 0.34
0.138305903669 0.35
0.140344254869 0.36
0.143137550959 0.37
0.144949418692 0.38
0.14721425336 0.39
0.150309527404 0.4
0.153857768383 0.41
0.157028536917 0.42
0.159595349539 0.43
0.163747546429 0.44
0.168201721274 0.45
0.171523478786 0.46
0.175222708742 0.47
0.177940510343 0.48
0.180507322965 0.49
0.182621168655 0.5
0.186169409633 0.51
0.193794353012 0.52
0.207458855504 0.53
0.214932809905 0.54
0.220217424128 0.55
0.225653027329 0.56
0.233051487241 0.57
0.240072474709 0.58
0.248754340933 0.59
0.256681262268 0.6
0.268533897026 0.61
0.290804771252 0.62
0.323493884946 0.63
0.374981126378 0.64
0.4401328703 0.65
0.508983844179 0.66
0.572776687302 0.67
0.639740298958 0.68
0.69945643968 0.69
0.765514117469 0.7
0.838592782727 0.71
0.892571342292 0.72
0.937490563189 0.73
0.968745281594 0.74
0.985429563642 0.75
0.995394836177 0.76
0.998490110222 0.77
0.999471538578 0.78
1.0 0.79


==> res_500_e5.dat <==
0.0 0
0.0257436207157 0.01
0.0378227389401 0.02
0.0485429563642 0.03
0.0593386682772 0.04
0.0700588857013 0.05
0.078061301525 0.06
0.0869696512155 0.07
0.0939906386834 0.08
0.102370526952 0.09
0.108485580553 0.1
0.115808545976 0.11
0.122074588555 0.12
0.129473048467 0.13
0.137777442247 0.14
0.145553374604 0.15
0.153555790427 0.16
0.161180733806 0.17
0.168579193719 0.18
0.175675675676 0.19
0.183225124566 0.2
0.188811716745 0.21
0.195832704213 0.22
0.203986109014 0.23
0.210780613015 0.24
0.21802808395 0.25
0.225351049373 0.26
0.233655443153 0.27
0.240751925109 0.28
0.2489808244 0.29
0.257511701646 0.3
0.267099501736 0.31
0.276762796316 0.32
0.284689717651 0.33
0.292918616941 0.34
0.300845538276 0.35
0.311037294278 0.36
0.322285973124 0.37
0.331420806281 0.38
0.338592782727 0.39
0.347803110373 0.4
0.355654537219 0.41
0.363581458554 0.42
0.370904423977 0.43
0.378529367356 0.44
0.385323871357 0.45
0.393175298203 0.46
0.401328703005 0.47
0.409633096784 0.48
0.418541446474 0.49
0.42707232372 0.5
0.434923750566 0.51
0.44428506719 0.52
0.453419900347 0.53
0.462932205949 0.54
0.474105390307 0.55
0.489279782576 0.56
0.497508681866 0.57
0.507020987468 0.58
0.521591423826 0.59
0.531556696361 0.6
0.543031858674 0.61
0.553752076098 0.62
0.565076249434 0.63
0.579646685792 0.64
0.593311188283 0.65
0.606749207308 0.66
0.619205797977 0.67
0.629171070512 0.68
0.639438321003 0.69
0.650309527404 0.7
0.659595349539 0.71
0.669258644119 0.72
0.679978861543 0.73
0.690623584478 0.74
0.702476219236 0.75
0.713573909105 0.76
0.728144345463 0.77
0.742714781821 0.78
0.754718405556 0.79
0.767250490714 0.8
0.781367960139 0.81
0.800468065831 0.82
0.817303336856 0.83
0.837460365393 0.84
0.860561678997 0.85
0.890231013136 0.86
0.916654084252 0.87
0.927147818209 0.88
0.938924958478 0.89
0.951910010569 0.9
0.963158689416 0.91
0.975162313151 0.92
0.98693945342 0.93
1.0 0.94


==> res_500_e5_learned.dat <==
0.0 0
0.0210629624037 0.01
0.0309527404499 0.02
0.0394836176959 0.03
0.047108561075 0.04
0.0552619658765 0.05
0.0621319643666 0.06
0.0712667975238 0.07
0.0797221802808 0.08
0.0855352559263 0.09
0.0917258040163 0.1
0.0994262418843 0.11
0.105465800997 0.12
0.111203382153 0.13
0.11762041371 0.14
0.123735467311 0.15
0.13068096029 0.16
0.13755095878 0.17
0.143364034425 0.18
0.149403593538 0.19
0.15680205345 0.2
0.162841612562 0.21
0.168201721274 0.22
0.175071719764 0.23
0.180658311943 0.24
0.188132266345 0.25
0.19394534199 0.26
0.19945643968 0.27
0.206930394081 0.28
0.213347425638 0.29
0.222029291862 0.3
0.227993356485 0.31
0.235089838442 0.32
0.243922693643 0.33
0.250566208667 0.34
0.258115657557 0.35
0.266269062358 0.36
0.273592027782 0.37
0.280914993205 0.38
0.288615431074 0.39
0.297372791786 0.4
0.304469273743 0.41
0.312547184056 0.42
0.320700588857 0.43
0.327948059792 0.44
0.336931903971 0.45
0.34591574815 0.46
0.353767174996 0.47
0.361467612864 0.48
0.370300468066 0.49
0.377849916956 0.5
0.385550354824 0.51
0.393024309225 0.52
0.400875736071 0.53
0.408878151895 0.54
0.419900347275 0.55
0.430167597765 0.56
0.444209572701 0.57
0.455684735014 0.58
0.466857919372 0.59
0.476898686396 0.6
0.486486486486 0.61
0.496451759022 0.62
0.507020987468 0.63
0.516986260003 0.64
0.527555488449 0.65
0.539483617696 0.66
0.550656802053 0.67
0.561528008455 0.68
0.573833610146 0.69
0.584327344104 0.7
0.594443605617 0.71
0.60659821833 0.72
0.620036237355 0.73
0.631511399668 0.74
0.642911067492 0.75
0.654839196739 0.76
0.668654688208 0.77
0.682092707232 0.78
0.695606220746 0.79
0.711611052393 0.8
0.725955005285 0.81
0.744904121999 0.82
0.761210931602 0.83
0.777442246716 0.84
0.795334440586 0.85
0.813075645478 0.86
0.833761135437 0.87
0.85557904273 0.88
0.875358598822 0.89
0.896799033671 0.9
0.917258040163 0.91
0.93394232221 0.92
0.948890231013 0.93
0.963083194927 0.94
0.975841763551 0.95
0.986561980975 0.96
0.994413407821 0.97
0.998565604711 0.98
0.999849011022 0.99
1.0 1.0


==> res_500_e6.dat <==
0.0 0
0.0149479088027 0.01
0.0242337309376 0.02
0.0357088932508 0.03
0.0447682319191 0.04
0.0545825154764 0.05
0.0632643817001 0.06
0.0721727313906 0.07
0.0807036086366 0.08
0.090442397705 0.09
0.0989732749509 0.1
0.108410086064 0.11
0.11694096331 0.12
0.127812169712 0.13
0.136116563491 0.14
0.14577985807 0.15
0.15264985656 0.16
0.161935678695 0.17
0.172429412653 0.18
0.18088479541 0.19
0.189038200211 0.2
0.197871055413 0.21
0.206703910615 0.22
0.215763249283 0.23
0.224369621018 0.24
0.234259399064 0.25
0.243847199154 0.26
0.2523780764 0.27
0.260833459157 0.28
0.270874226181 0.29
0.280839498717 0.3
0.29020081534 0.31
0.300694549298 0.32
0.309904876944 0.33
0.320700588857 0.34
0.329533444059 0.35
0.337611354371 0.36
0.346368715084 0.37
0.355730031708 0.38
0.36380794202 0.39
0.372565302733 0.4
0.381549146912 0.41
0.388494639891 0.42
0.397931451004 0.43
0.408727162917 0.44
0.417560018119 0.45
0.427298807187 0.46
0.437566057678 0.47
0.448739242035 0.48
0.459006492526 0.49
0.469651215461 0.5
0.479918465952 0.51
0.490185716443 0.52
0.501585384267 0.53
0.511626151291 0.54
0.522195379737 0.55
0.532764608184 0.56
0.543937792541 0.57
0.553374603654 0.58
0.564849765967 0.59
0.575947455836 0.6
0.584855805526 0.61
0.594519100106 0.62
0.606522723841 0.63
0.617016457799 0.64
0.629473048467 0.65
0.640570738336 0.66
0.652574362072 0.67
0.665861392118 0.68
0.676430620565 0.69
0.686546882078 0.7
0.69809753888 0.71
0.71115808546 0.72
0.72285973124 0.73
0.734636871508 0.74
0.745130605466 0.75
0.755246866979 0.76
0.766118073381 0.77
0.77714026876 0.78
0.787332024762 0.79
0.799335648498 0.8
0.812018722633 0.81
0.822663445568 0.82
0.834742563793 0.83
0.846066737128 0.84
0.857239921486 0.85
0.866752227087 0.86
0.878378378378 0.87
0.889778046203 0.88
0.900875736071 0.89
0.910690019629 0.9
0.922467159897 0.91
0.931149026121 0.92
0.940283859278 0.93
0.95047561528 0.94
0.960893854749 0.95
0.971312094217 0.96
0.980295938396 0.97
0.987543409331 0.98
0.99584780311 0.99
1.0 1.0


==> res_500_e6_learned.dat <==
0.0 0
0.0132870300468 0.01
0.0194020836479 0.02
0.0261965876491 0.03
0.0337460365393 0.04
0.0392571342292 0.05
0.0445417484524 0.06
0.0506568020535 0.07
0.057224822588 0.08
0.0628114147667 0.09
0.0681715234788 0.1
0.0740600936132 0.11
0.0798731692586 0.12
0.0841763551261 0.13
0.0899139362827 0.14
0.0944436056168 0.15
0.100634153707 0.16
0.106975690775 0.17
0.11278876642 0.18
0.119281292466 0.19
0.124565906689 0.2
0.130152498868 0.21
0.136494035935 0.22
0.142760078514 0.23
0.148648648649 0.24
0.155367658161 0.25
0.16299260154 0.26
0.169258644119 0.27
0.175675675676 0.28
0.182545674166 0.29
0.188509738789 0.3
0.195757209724 0.31
0.200664351502 0.32
0.206779405103 0.33
0.213045447682 0.34
0.221198852484 0.35
0.227464895063 0.36
0.233881926619 0.37
0.240751925109 0.38
0.247923901555 0.39
0.25449192209 0.4
0.260833459157 0.41
0.267024007247 0.42
0.273592027782 0.43
0.280009059339 0.44
0.286577079873 0.45
0.294202023252 0.46
0.301675977654 0.47
0.309904876944 0.48
0.317982787257 0.49
0.325683225125 0.5
0.332930696059 0.51
0.341461573305 0.52
0.34938849464 0.53
0.35693794353 0.54
0.363581458554 0.55
0.371206401933 0.56
0.379284312245 0.57
0.388041672958 0.58
0.395364638381 0.59
0.40231013136 0.6
0.410539030651 0.61
0.418314963008 0.62
0.428959685943 0.63
0.440057375812 0.64
0.449569681413 0.65
0.459081987015 0.66
0.468141325683 0.67
0.477880114752 0.68
0.488373848709 0.69
0.498188132266 0.7
0.509134833157 0.71
0.51925109467 0.72
0.528763400272 0.73
0.540012079118 0.74
0.552393175298 0.75
0.564472293523 0.76
0.574815038502 0.77
0.587498112638 0.78
0.597387890684 0.79
0.608712064019 0.8
0.620111731844 0.81
0.631888872112 0.82
0.644798429715 0.83
0.658915899139 0.84
0.671447984297 0.85
0.684357541899 0.86
0.699380945191 0.87
0.715612260305 0.88
0.73040918013 0.89
0.744753133021 0.9
0.758946096935 0.91
0.773516533293 0.92
0.794126528763 0.93
0.813830590367 0.94
0.837309376416 0.95
0.857239921486 0.96
0.881322663446 0.97
0.909633096784 0.98
0.943077155368 0.99
1.0 1.0

